Probing Stellar Populations and Interstellar Medium in Early-Type Central Galaxies

In this study, we analyse the characteristics of stellar populations and the interstellar medium (ISM) in 15,107 early-type central galaxies from the SPIDER survey. Using optical spectra from the Sloan Digital Sky Survey (SDSS), we investigate stellar age (Age), metallicity ($Z$), visual extinction ($A_{\rm V}$), and H$\alpha$ equivalent width (EWH$\alpha$) to understand the evolution of the baryonic content in these galaxies. Our analysis explores the relationship between these properties and central velocity dispersion ($\sigma$) and halo mass ($M_{\rm halo}$) for isolated centrals (ICs) and group centrals (GCs). Our results confirm that both ICs and GCs' stellar populations and gas properties are mainly influenced by $\sigma$, with $M_{\rm halo}$ playing a secondary role. Higher $\sigma$ values correspond to older, more metal-rich stellar populations in both ICs and GCs. Moreover, fixed $\sigma$ values we observe younger Ages at higher values of $M_{\rm halo}$, a consistent trend in both ICs and GCs. Furthermore, we investigate the ionisation source of the warm gas and propose a scenario where the properties of ionised gas are shaped by a combination of cooling within the intra-cluster medium (ICM) and feedback from Active Galactic Nuclei (AGN) assuming a Bondi accretion regime. We observe inherent differences between ICs and GCs, suggesting that the ratio between AGN kinetic power and ICM thermal energy influences EWH$\alpha$ in ICs. Meanwhile, gas deposition in GCs appears to involve a more complex interplay beyond a singular AGN-ICM interaction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
